Relation Module for Non-answerable Prediction on Question Answering

Machine reading comprehension(MRC) has attracted significant amounts of research attention recently, due to an increase of challenging reading comprehension datasets. In this paper, we aim to improve a MRC model's ability to determine whether a question has an answer in a given context (e.g. the recently proposed SQuAD 2.0 task). Our solution is a relation module that is adaptable to any MRC model. The relation module consists of both semantic extraction and relational information. We first extract high level semantics as objects from both question and context with multi-head self-attentive pooling. These semantic objects are then passed to a relation network, which generates relationship scores for each object pair in a sentence. These scores are used to determine whether a question is non-answerable. We test the relation module on the SQuAD 2.0 dataset using both BiDAF and BERT models as baseline readers. We obtain 1.8% gain of F1 on top of the BiDAF reader, and 1.0% on top of the BERT base model. These results show the effectiveness of our relation module on MRC

==> cq621.txt <==
input encoding
1
Even though some proofs of complexity-theoretic theorems regularly assume some concrete choice of input encoding, one tries to keep the discussion abstract enough to be independent of the choice of encoding. This can be achieved by ensuring that different representations can be transformed into each other efficiently.
What is the abstract choice typically assumed by most complexity-theoretic theorems?
['[CLS]', 'what', 'is', 'the', 'abstract', 'choice', 'typically', 'assumed', 'by', 'most', 'complexity', '-', 'the', '##ore', '##tic', 'theorem', '##s', '?', '[SEP]']


==> nonanswerable/cq794.txt <==
Northridge earthquake
1
Each year, the southern California area has about 10,000 earthquakes. Nearly all of them are so small that they are not felt. Only several hundred are greater than magnitude 3.0, and only about 15–20 are greater than magnitude 4.0. The magnitude 6.7 1994 Northridge earthquake was particularly destructive, causing a substantial number of deaths, injuries, and structural collapses. It caused the most property damage of any earthquake in U.S. history, estimated at over $20 billion.
What earthquake caused $20 million in damage?
['[CLS]', 'what', 'earthquake', 'caused', '$', '20', 'million', 'in', 'damage', '?', '[SEP]']


==> qid845.txt <==
heavily impacted
0
Southern California's economy is diverse and one of the largest in the United States. It is dominated and heavily dependent upon abundance of petroleum, as opposed to other regions where automobiles not nearly as dominant, the vast majority of transport runs on this fuel. Southern California is famous for tourism and Hollywood (film, television, and music). Other industries include software, automotive, ports, finance, tourism, biomedical, and regional logistics. The region was a leader in the housing bubble 2001–2007, and has been heavily impacted by the housing crash.
What was the effect of the housing crash on the region?

